NGTS-10b: The shortest period hot Jupiter yet discovered

We report the discovery of a new ultra-short period transiting hot Jupiter from the Next Generation Transit Survey (NGTS). NGTS-10b has a mass and radius of $2.162\,^{+0.092}_{-0.107}$ M$_{\rm J}$ and $1.205\,^{+0.117}_{-0.083}$ R$_{\rm J}$ and orbits its host star with a period of $0.7668944\pm0.0000003$ days, making it the shortest period hot Jupiter yet discovered. The host is a $10.4\pm2.5$ Gyr old K5V star ($T_\mathrm{eff}$=$4400\pm100$\,K) of Solar metallicity ([Fe/H] = $-0.02\pm0.12$\,dex) showing moderate signs of stellar activity. NGTS-10b joins a short list of ultra-short period Jupiters that are prime candidates for the study of star-planet tidal interactions. NGTS-10b orbits its host at just $1.46\pm0.18$ Roche radii, and we calculate a median remaining inspiral time of $38$\,Myr and a potentially measurable transit time shift of $7$\,seconds over the coming decade, assuming a stellar tidal quality factor $Q'_{\rm s}=2\times10^{7}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
